UniSlider: Perceptually Uniform Sliders for Continuous Image Editing

Sliders provide an intuitive interface for continuous image editing. In current generative approaches, however, the slider is simply a rescaling of the method's strength parameter, such as an adapter coefficient, a prompt weight, or an interpolation factor. This strength relates poorly to perceptual change. The image can partially revert as the slider moves, long stretches of the range produce no visible difference, and short intervals transform the image abruptly. Remapping the strength could fix this uneven pace, but only if the trajectory is monotone, which current methods do not enforce. We therefore distinguish the slider from the strength, and require perceptual distance from the input to grow linearly with the slider value. We introduce UniSlider, a lightweight LoRA trained on a few-step editing backbone so that its strength approximates this ideal slider. Few-step sampling lets us impose this objective in pixel space without intermediate ground truth, and the backbone's output is preserved at full strength. However, a low-rank adapter cannot make the strength fully uniform. Our slider is thus an inference-time remapping of the strength, obtained by adaptive sampling. Since training optmizes to make the trajectory monotone, this remapping closes the remaining gap without extra training or parameters. On a new benchmark of 300 continuous edits evaluating uniformity, monotonicity, edit fidelity, and identity preservation, UniSlider outperforms all prior methods and is preferred in a user study.

==> images/results/2d/rusty_cartoon/prompta.txt <==
Make it rusty

==> images/results/2d/rusty_cartoon/promptb.txt <==
Make it cartoon

==> images/results/supplementary/2d/gaudi_lorrain/prompta.txt <==
Make the building Gaudi style

==> images/results/supplementary/2d/gaudi_lorrain/promptb.txt <==
Make the image Claude Lorran style


==> images/results/supplementary/2d/goat_horns_fur/prompta.txt <==
Give the goat long, spiral horns

==> images/results/supplementary/2d/goat_horns_fur/promptb.txt <==
Make its fur longer

==> images/results/supplementary/2d/pidgeons_drawing/prompta.txt <==
Add lots of pidgeons

==> images/results/supplementary/2d/pidgeons_drawing/promptb.txt <==
Make it a pencil drawing


==> images/results/supplementary/2d/walled_city/prompta.txt <==
Make the walled city more modern

==> images/results/supplementary/2d/walled_city/promptb.txt <==
Make the walled city surrounded by a lush forest


==> images/results/supplementary/attribute/animal_fatter/prompt.txt <==
Make the animal fatter

==> images/results/supplementary/attribute/cats_hairy/prompt.txt <==
Make the cats more hairy

==> images/results/supplementary/attribute/dresses_simpler/prompt.txt <==
Make the dresses simpler

==> images/results/supplementary/attribute/flowers_withered/prompt.txt <==
Make the flowers withered

==> images/results/supplementary/attribute/gothic/prompt.txt <==
Make the building more gothic

==> images/results/supplementary/attribute/pandas_fur/prompt.txt <==
Make the red panda's fur longer and wet

==> images/results/supplementary/attribute/rusty/prompt.txt <==
Make the helicopter rusty

==> images/results/supplementary/attribute/water_calm/prompt.txt <==
Make the water calm

==> images/results/supplementary/attribute/water_dirty/prompt.txt <==
Make the water dirty

==> images/results/supplementary/facial/angry/prompt.txt <==
Make her angry

==> images/results/supplementary/facial/dejected/prompt.txt <==
Make her dejected

==> images/results/supplementary/facial/disappointed_cropped/prompt.txt <==
Make the man disappointed

==> images/results/supplementary/facial/excitement/prompt.txt <==
Make him more excited

==> images/results/supplementary/facial/happy/prompt.txt <==
Make him happy

==> images/results/supplementary/facial/happy_woman/prompt.txt <==
Make her happy

==> images/results/supplementary/facial/japan_longer_hair/prompt.txt <==
Make the middle person's hair longer

==> images/results/supplementary/facial/laughing/prompt.txt <==
Make them laughing out loud

==> images/results/supplementary/facial/longer_curly_hair/prompt.txt <==
Give the man in the foreground longer, curly hair

==> images/results/supplementary/facial/surprised/prompt.txt <==
Make her surprised

==> images/results/supplementary/facial/younger/prompt.txt <==
Make the man younger

==> images/results/supplementary/global/anime/prompt.txt <==
Make it anime

==> images/results/supplementary/global/cartoon/prompt.txt <==
Make it cartoon

==> images/results/supplementary/global/lowpoly/prompt.txt <==
Turn the image into a low poly 3D scene

==> images/results/supplementary/global/monet/prompt.txt <==
Make it Claude Monet style

==> images/results/supplementary/global/pencil/prompt.txt <==
Make it like a pencil sketch

==> images/results/supplementary/global/pixelart/prompt.txt <==
Turn the image into 8-bit pixel art

==> images/results/supplementary/global/playdoh/prompt.txt <==
Turn the scene into modelling clay

==> images/results/supplementary/global/postimpressionist/prompt.txt <==
Turn it into a Post-Impressionist painting

==> images/results/supplementary/global/renaissance/prompt.txt <==
Turn the image into a Renaissance painting

==> images/results/supplementary/global/watercolor/prompt.txt <==
Make it watercolor painting

==> images/results/supplementary/masking/bear_curly/prompt.txt <==
Make its fur curly

==> images/results/supplementary/masking/cactus_blossomed/prompt.txt <==
Make them blossom with pink flowers

==> images/results/supplementary/masking/houses_ivy/prompt.txt <==
Make it full of ivy

==> images/results/supplementary/masking/jar_moldy/prompt.txt <==
Make it moldy

==> images/results/supplementary/masking/lion_poly3d/prompt.txt <==
Make it low poly 3D

==> images/results/supplementary/masking/statue_shiny/prompt.txt <==
Make it shiny

==> images/results/supplementary/masking/vegetation_lush/prompt.txt <==
Make the vegetation lush and dense

==> images/results/supplementary/masking/wood_age/prompt.txt <==
Make the wood look old and weathered

==> images/results/supplementary/structural/bees/prompt.txt <==
Add lots of bees

==> images/results/supplementary/structural/burner/prompt.txt <==
Turn on the burner to a high flame

==> images/results/supplementary/structural/fairytale/prompt.txt <==
Make it like a fairytale

==> images/results/supplementary/structural/less_cluttered/prompt.txt <==
Make the scene less cluttered

==> images/results/supplementary/structural/map_photorealistic/prompt.txt <==
Make the map photorealistic

==> images/results/supplementary/structural/metropolitan/prompt.txt <==
Make it less metropolitan

==> images/results/supplementary/structural/nighttime_stars/prompt.txt <==
Make it nighttime with a starry sky

==> images/results/supplementary/structural/reduce_people/prompt.txt <==
Reduce the amount of people

==> images/results/supplementary/structural/sf_rome/prompt.txt <==
Make it ancient rome, replacing the bridge for an aqueduct

==> images/results/supplementary/structural/zoom_dog/prompt.txt <==
Zoom in on the dog's face

==> images/teasers/lighthouse_camera/prompt.txt <==
Look at the lighthouse from below

==> images/teasers/twilight_4b/prompt.txt <==
Give it a clear pastel twilight sky
